Collision Between Molecular Clouds-III: The effects of cloud initial density profile on head-on collisions

In this third paper in our cloud-collision series, we present the results from simulations of head-on collisions with a strongly centrally-condensed initial density profile of $\rm \rho \propto R^{-2}$. We investigate the impact of these density profiles on the overall evolution of the simulations: the structures formed, their dynamical evolution, and their star formation activity. We consider clouds which are globally bound and globally unbound, leading to three different scenarios -- the collision of a bound cloud with a bound cloud, the collision of two unbound clouds, or the collision of one cloud of each type. In all the simulations dense star clusters form before the collisions occur, and we find that star formation remains confined to these systems and is little affected by the collisions. If the clouds' are both initially bound, the collision forms a filamentary structure, but otherwise, this does not occur. We observe that rotating structures form around the clusters, but they also form in our non-colliding control simulations, so are not a consequence of the collisions. Dissipation of kinetic energy in these simulations is inefficient because of the substructure created in the clouds by turbulence before the collisions. As a result, although some gas is left bound in the COM frame, the star clusters formed in the simulations do not become bound to each other.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
